Vector boson scattering: Recent experimental and theory developments

This document summarises the talks and discussions happened during the VBSCan Split17 workshop, the first general meeting of the VBSCan COST Action network. This collaboration is aiming at a consistent and coordinated study of vector-boson scattering from the phenomenological and experimental point of view, for the best exploitation of the data that will be delivered by existing and future particle colliders.

==> manifest.txt <==
% \iffalse meta-comment
%
% 
%
% Copyright 2007, 2008, 2009 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natibi options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 els1.pdf
 els-1p.pdf
 els2.pdf
 els-3pd.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 enum.sty
 pdfwidgets.sty


